Broad line region and black hole mass of PKS 1510-089 from spectroscopic reverberation mapping

Reverberation results of a flat spectrum radio quasar PKS 1510-089 are presented from 8.5-years long spectroscopic monitoring carried out in 9 observing seasons between December 2008 to June 2017 at Steward Observatory. Optical spectra show strong H$\beta$, H$\gamma$, and Fe II emission lines overlaying on a blue continuum. All the continuum and emission line light curves show significant variability with a fractional root-mean-square variation of $37.30\pm0.06$% ($f_{5100}$), $11.88\pm0.29$% (H$\beta$) and $9.61\pm0.71$% (H$\gamma$), however, along with thermal radiation from accretion disk non-thermal emission from jet also contribute to $f_{5100}$. Several methods of time series analysis (ICCF, DCF, von Neumann, Bartels, JAVELIN, $\chi^2$) are used to measure lag between continuum and line light curves. The observed frame BLR size is found to be $61.1^{+4.0}_{-3.2}$ ($64.7^{+27.1}_{-10.6}$) light-days for H$\beta$ (H$\gamma$). Using $\sigma_{\mathrm{line}}$ of $1262\pm247$ km s$^{-1}$ measured from the rms spectrum, the black hole mass of PKS 1510-089 is estimated to be $5.71^{+0.62}_{-0.58} \times 10^{7} M_{\odot}$.

==> paper_table.txt <==
\begin{table}
\begin{tabular}{ccccccc}
MJD & $f_{5100}$ & $f(\mathrm{H\beta})$ & $f(\mathrm{H\gamma})$ & $f_{5100}^{*}$ & $f(\mathrm{H\beta})^{*}$ & $f(\mathrm{H\gamma})^{*}$ \\
54829 & 0.764 $\pm$ 0.010 & 40.785 $\pm$ 1.821 & 20.094 $\pm$ 1.636 & 1.123 $\pm$ 0.010 & 48.302 $\pm$ 1.821 & 20.094 $\pm$ 1.636 \\
54830 & 0.636 $\pm$ 0.007 & 35.713 $\pm$ 2.058 & 19.649 $\pm$ 1.761 & 0.995 $\pm$ 0.007 & 43.226 $\pm$ 2.058 & 19.649 $\pm$ 1.761 \\
54831 & 0.647 $\pm$ 0.010 & 38.696 $\pm$ 2.291 & 17.356 $\pm$ 2.461 & 1.006 $\pm$ 0.010 & 46.204 $\pm$ 2.291 & 17.356 $\pm$ 2.461 \\
54832 & 0.683 $\pm$ 0.004 & 34.861 $\pm$ 0.753 & 17.050 $\pm$ 0.702 & 1.041 $\pm$ 0.004 & 42.364 $\pm$ 0.753 & 17.050 $\pm$ 0.702 \\
54859 & 0.854 $\pm$ 0.006 & 34.326 $\pm$ 0.966 & 19.116 $\pm$ 1.103 & 1.208 $\pm$ 0.006 & 41.705 $\pm$ 0.966 & 19.116 $\pm$ 1.103 \\
54860 & 0.767 $\pm$ 0.005 & 36.329 $\pm$ 1.244 & 19.135 $\pm$ 1.099 & 1.122 $\pm$ 0.005 & 43.704 $\pm$ 1.244 & 19.135 $\pm$ 1.099 \\
54861 & 0.852 $\pm$ 0.007 & 35.999 $\pm$ 1.319 & 17.848 $\pm$ 1.190 & 1.206 $\pm$ 0.007 & 43.369 $\pm$ 1.319 & 17.848 $\pm$ 1.190 \\
54862 & 0.810 $\pm$ 0.008 & 38.785 $\pm$ 1.543 & 18.207 $\pm$ 1.345 & 1.164 $\pm$ 0.008 & 46.151 $\pm$ 1.543 & 18.207 $\pm$ 1.345 \\
54863 & 0.741 $\pm$ 0.006 & 35.950 $\pm$ 1.322 & 19.239 $\pm$ 1.161 & 1.095 $\pm$ 0.006 & 43.311 $\pm$ 1.322 & 19.239 $\pm$ 1.161 \\
54881 & 0.675 $\pm$ 0.009 & 35.204 $\pm$ 2.215 & 17.664 $\pm$ 2.542 & 1.026 $\pm$ 0.009 & 42.482 $\pm$ 2.215 & 17.664 $\pm$ 2.542 \\
54882 & 0.688 $\pm$ 0.006 & 34.519 $\pm$ 1.439 & 17.320 $\pm$ 1.360 & 1.039 $\pm$ 0.006 & 41.793 $\pm$ 1.439 & 17.320 $\pm$ 1.360 \\
54888 & 0.803 $\pm$ 0.005 & 36.092 $\pm$ 1.015 & 17.272 $\pm$ 1.099 & 1.153 $\pm$ 0.005 & 43.338 $\pm$ 1.015 & 17.272 $\pm$ 1.099 \\
54911 & 1.956 $\pm$ 0.008 & 36.719 $\pm$ 1.357 & 18.953 $\pm$ 1.517 & 2.302 $\pm$ 0.008 & 43.859 $\pm$ 1.357 & 18.953 $\pm$ 1.517 \\
54912 & 1.822 $\pm$ 0.016 & 30.210 $\pm$ 1.557 & 13.694 $\pm$ 1.331 & 2.169 $\pm$ 0.016 & 37.346 $\pm$ 1.557 & 13.694 $\pm$ 1.331 \\
54913 & 2.483 $\pm$ 0.012 & 34.924 $\pm$ 2.059 & 19.892 $\pm$ 2.117 & 2.829 $\pm$ 0.012 & 42.055 $\pm$ 2.059 & 19.892 $\pm$ 2.117 \\
54914 & 2.419 $\pm$ 0.010 & 37.141 $\pm$ 1.811 & 19.462 $\pm$ 1.666 & 2.765 $\pm$ 0.010 & 44.268 $\pm$ 1.811 & 19.462 $\pm$ 1.666 \\
54946 & 2.377 $\pm$ 0.014 & 39.707 $\pm$ 1.936 & 16.668 $\pm$ 1.965 & 2.719 $\pm$ 0.014 & 46.687 $\pm$ 1.936 & 16.668 $\pm$ 1.965 \\
54947 & 2.068 $\pm$ 0.020 & 39.501 $\pm$ 2.093 & 18.016 $\pm$ 2.195 & 2.410 $\pm$ 0.020 & 46.477 $\pm$ 2.093 & 18.016 $\pm$ 2.195 \\
54948 & 1.865 $\pm$ 0.010 & 39.274 $\pm$ 1.866 & 18.412 $\pm$ 1.578 & 2.207 $\pm$ 0.010 & 46.245 $\pm$ 1.866 & 18.412 $\pm$ 1.578 \\
54949 & 1.607 $\pm$ 0.012 & 36.844 $\pm$ 2.113 & 17.784 $\pm$ 2.033 & 1.949 $\pm$ 0.012 & 43.810 $\pm$ 2.113 & 17.784 $\pm$ 2.033 \\
54950 & 1.631 $\pm$ 0.007 & 39.376 $\pm$ 1.051 & 19.395 $\pm$ 1.119 & 1.972 $\pm$ 0.007 & 46.337 $\pm$ 1.051 & 19.395 $\pm$ 1.119 \\
54951 & 1.953 $\pm$ 0.004 & 39.405 $\pm$ 1.014 & 20.427 $\pm$ 0.988 & 2.294 $\pm$ 0.004 & 46.362 $\pm$ 1.014 & 20.427 $\pm$ 0.988 \\
54952 & 1.804 $\pm$ 0.009 & 38.995 $\pm$ 1.175 & 19.661 $\pm$ 1.287 & 2.145 $\pm$ 0.009 & 45.947 $\pm$ 1.175 & 19.661 $\pm$ 1.287 \\
54953 & 1.746 $\pm$ 0.003 & 39.427 $\pm$ 0.945 & 17.303 $\pm$ 0.832 & 2.087 $\pm$ 0.003 & 46.375 $\pm$ 0.945 & 17.303 $\pm$ 0.832 \\
55091 & 0.965 $\pm$ 0.010 & 47.508 $\pm$ 2.893 & 22.459 $\pm$ 3.443 & 1.286 $\pm$ 0.010 & 53.822 $\pm$ 2.893 & 22.459 $\pm$ 3.443 \\
55182 & 1.017 $\pm$ 0.005 & 44.163 $\pm$ 1.516 & 21.250 $\pm$ 1.644 & 1.324 $\pm$ 0.005 & 50.059 $\pm$ 1.516 & 21.250 $\pm$ 1.644 \\
55183 & 1.029 $\pm$ 0.007 & 43.569 $\pm$ 2.583 & 22.056 $\pm$ 2.381 & 1.336 $\pm$ 0.007 & 49.461 $\pm$ 2.583 & 22.056 $\pm$ 2.381 \\
55184 & 1.120 $\pm$ 0.007 & 45.352 $\pm$ 3.063 & 21.186 $\pm$ 3.214 & 1.427 $\pm$ 0.007 & 51.239 $\pm$ 3.063 & 21.186 $\pm$ 3.214 \\
55185 & 0.948 $\pm$ 0.021 & 42.940 $\pm$ 2.442 & 18.853 $\pm$ 2.131 & 1.255 $\pm$ 0.021 & 48.822 $\pm$ 2.442 & 18.853 $\pm$ 2.131 \\
55211 & 1.058 $\pm$ 0.009 & 42.855 $\pm$ 1.402 & 21.727 $\pm$ 1.308 & 1.361 $\pm$ 0.009 & 48.617 $\pm$ 1.402 & 21.727 $\pm$ 1.308 \\
55240 & 1.026 $\pm$ 0.006 & 44.095 $\pm$ 1.495 & 23.551 $\pm$ 1.523 & 1.325 $\pm$ 0.006 & 49.725 $\pm$ 1.495 & 23.551 $\pm$ 1.523 \\
55241 & 0.958 $\pm$ 0.004 & 45.934 $\pm$ 0.734 & 22.794 $\pm$ 0.615 & 1.257 $\pm$ 0.004 & 51.559 $\pm$ 0.734 & 22.794 $\pm$ 0.615 \\
55242 & 0.879 $\pm$ 0.017 & 45.547 $\pm$ 1.193 & 21.941 $\pm$ 1.494 & 1.177 $\pm$ 0.017 & 51.167 $\pm$ 1.193 & 21.941 $\pm$ 1.494 \\
55243 & 0.829 $\pm$ 0.005 & 46.646 $\pm$ 1.225 & 23.258 $\pm$ 1.236 & 1.127 $\pm$ 0.005 & 52.262 $\pm$ 1.225 & 23.258 $\pm$ 1.236 \\
55244 & 0.845 $\pm$ 0.006 & 45.371 $\pm$ 1.027 & 23.978 $\pm$ 0.926 & 1.143 $\pm$ 0.006 & 50.982 $\pm$ 1.027 & 23.978 $\pm$ 0.926 \\
55245 & 0.840 $\pm$ 0.012 & 47.816 $\pm$ 1.210 & 23.318 $\pm$ 1.179 & 1.138 $\pm$ 0.012 & 53.423 $\pm$ 1.210 & 23.318 $\pm$ 1.179 \\
55270 & 0.806 $\pm$ 0.006 & 45.351 $\pm$ 1.166 & 23.601 $\pm$ 1.302 & 1.101 $\pm$ 0.006 & 50.843 $\pm$ 1.166 & 23.601 $\pm$ 1.302 \\
55271 & 0.845 $\pm$ 0.007 & 45.986 $\pm$ 1.269 & 22.864 $\pm$ 1.464 & 1.140 $\pm$ 0.007 & 51.473 $\pm$ 1.269 & 22.864 $\pm$ 1.464 \\
55272 & 0.844 $\pm$ 0.007 & 44.055 $\pm$ 1.809 & 23.023 $\pm$ 1.794 & 1.138 $\pm$ 0.007 & 49.537 $\pm$ 1.809 & 23.023 $\pm$ 1.794 \\
55273 & 0.843 $\pm$ 0.004 & 47.600 $\pm$ 1.004 & 23.242 $\pm$ 1.054 & 1.137 $\pm$ 0.004 & 53.078 $\pm$ 1.004 & 23.242 $\pm$ 1.054 \\
55274 & 0.844 $\pm$ 0.007 & 46.527 $\pm$ 1.033 & 21.224 $\pm$ 1.162 & 1.138 $\pm$ 0.007 & 52.000 $\pm$ 1.033 & 21.224 $\pm$ 1.162 \\
55275 & 0.834 $\pm$ 0.005 & 46.229 $\pm$ 1.125 & 23.872 $\pm$ 1.133 & 1.128 $\pm$ 0.005 & 51.697 $\pm$ 1.125 & 23.872 $\pm$ 1.133 \\
55276 & 0.901 $\pm$ 0.008 & 46.999 $\pm$ 1.315 & 23.170 $\pm$ 1.167 & 1.194 $\pm$ 0.008 & 52.463 $\pm$ 1.315 & 23.170 $\pm$ 1.167 \\
55291 & 0.812 $\pm$ 0.008 & 45.274 $\pm$ 1.910 & 23.415 $\pm$ 1.462 & 1.104 $\pm$ 0.008 & 50.670 $\pm$ 1.910 & 23.415 $\pm$ 1.462 \\
55292 & 0.850 $\pm$ 0.006 & 46.203 $\pm$ 1.422 & 22.397 $\pm$ 1.451 & 1.141 $\pm$ 0.006 & 51.594 $\pm$ 1.422 & 22.397 $\pm$ 1.451 \\
55293 & 0.900 $\pm$ 0.007 & 44.976 $\pm$ 1.593 & 23.350 $\pm$ 1.687 & 1.192 $\pm$ 0.007 & 50.362 $\pm$ 1.593 & 23.350 $\pm$ 1.687 \\
55294 & 0.801 $\pm$ 0.007 & 44.810 $\pm$ 1.531 & 22.500 $\pm$ 1.482 & 1.093 $\pm$ 0.007 & 50.192 $\pm$ 1.531 & 22.500 $\pm$ 1.482 \\
55295 & 0.875 $\pm$ 0.007 & 45.169 $\pm$ 1.484 & 22.512 $\pm$ 1.455 & 1.166 $\pm$ 0.007 & 50.545 $\pm$ 1.484 & 22.512 $\pm$ 1.455 \\
55296 & 0.962 $\pm$ 0.006 & 44.827 $\pm$ 0.886 & 22.358 $\pm$ 0.872 & 1.253 $\pm$ 0.006 & 50.199 $\pm$ 0.886 & 22.358 $\pm$ 0.872 \\
55297 & 0.899 $\pm$ 0.013 & 44.692 $\pm$ 1.092 & 22.807 $\pm$ 0.941 & 1.190 $\pm$ 0.013 & 50.059 $\pm$ 1.092 & 22.807 $\pm$ 0.941 \\
55330 & 1.181 $\pm$ 0.006 & 42.913 $\pm$ 1.045 & 21.383 $\pm$ 1.057 & 1.467 $\pm$ 0.006 & 48.130 $\pm$ 1.045 & 21.383 $\pm$ 1.057 \\
55333 & 1.028 $\pm$ 0.010 & 45.665 $\pm$ 1.589 & 21.306 $\pm$ 1.440 & 1.313 $\pm$ 0.010 & 50.867 $\pm$ 1.589 & 21.306 $\pm$ 1.440 \\
55336 & 0.848 $\pm$ 0.006 & 44.320 $\pm$ 1.101 & 21.641 $\pm$ 1.342 & 1.133 $\pm$ 0.006 & 49.509 $\pm$ 1.101 & 21.641 $\pm$ 1.342 \\
55357 & 0.762 $\pm$ 0.005 & 44.348 $\pm$ 0.757 & 22.566 $\pm$ 0.837 & 1.044 $\pm$ 0.005 & 49.440 $\pm$ 0.757 & 22.566 $\pm$ 0.837 \\
55358 & 0.809 $\pm$ 0.007 & 45.213 $\pm$ 0.969 & 22.011 $\pm$ 0.922 & 1.091 $\pm$ 0.007 & 50.301 $\pm$ 0.969 & 22.011 $\pm$ 0.922 \\
55359 & 0.764 $\pm$ 0.008 & 42.603 $\pm$ 1.217 & 22.117 $\pm$ 1.035 & 1.045 $\pm$ 0.008 & 47.685 $\pm$ 1.217 & 22.117 $\pm$ 1.035 \\
55360 & 0.781 $\pm$ 0.006 & 44.859 $\pm$ 1.274 & 21.284 $\pm$ 1.129 & 1.062 $\pm$ 0.006 & 49.937 $\pm$ 1.274 & 21.284 $\pm$ 1.129 \\
55361 & 0.827 $\pm$ 0.005 & 44.224 $\pm$ 0.750 & 20.571 $\pm$ 0.855 & 1.109 $\pm$ 0.005 & 49.298 $\pm$ 0.750 & 20.571 $\pm$ 0.855 \\
55362 & 0.763 $\pm$ 0.009 & 42.257 $\pm$ 1.440 & 20.950 $\pm$ 1.538 & 1.044 $\pm$ 0.009 & 47.326 $\pm$ 1.440 & 20.950 $\pm$ 1.538 \\
55363 & 0.713 $\pm$ 0.004 & 42.307 $\pm$ 0.595 & 20.851 $\pm$ 0.651 & 0.994 $\pm$ 0.004 & 47.371 $\pm$ 0.595 & 20.851 $\pm$ 0.651 \\
55441 & 1.034 $\pm$ 0.015 & 44.892 $\pm$ 3.075 & 25.042 $\pm$ 3.092 & 1.304 $\pm$ 0.015 & 49.598 $\pm$ 3.075 & 25.042 $\pm$ 3.092 \\
55442 & 1.010 $\pm$ 0.035 & 49.603 $\pm$ 4.103 & 29.294 $\pm$ 3.469 & 1.280 $\pm$ 0.035 & 54.305 $\pm$ 4.103 & 29.294 $\pm$ 3.469 \\
55444 & 0.942 $\pm$ 0.015 & 48.075 $\pm$ 1.767 & 26.047 $\pm$ 1.487 & 1.211 $\pm$ 0.015 & 52.768 $\pm$ 1.767 & 26.047 $\pm$ 1.487 \\
55563 & 2.636 $\pm$ 0.018 & 41.147 $\pm$ 1.517 & 22.857 $\pm$ 1.480 & 2.888 $\pm$ 0.018 & 45.293 $\pm$ 1.517 & 22.857 $\pm$ 1.480 \\
55565 & 1.234 $\pm$ 0.006 & 42.759 $\pm$ 1.245 & 22.441 $\pm$ 1.412 & 1.485 $\pm$ 0.006 & 46.896 $\pm$ 1.245 & 22.441 $\pm$ 1.412 \\
55566 & 1.179 $\pm$ 0.019 & 48.327 $\pm$ 1.354 & 25.326 $\pm$ 1.399 & 1.430 $\pm$ 0.019 & 52.459 $\pm$ 1.354 & 25.326 $\pm$ 1.399 \\
55569 & 1.173 $\pm$ 0.010 & 43.181 $\pm$ 2.890 & 23.769 $\pm$ 2.533 & 1.424 $\pm$ 0.010 & 47.300 $\pm$ 2.890 & 23.769 $\pm$ 2.533 \\
55594 & 1.144 $\pm$ 0.006 & 43.657 $\pm$ 1.230 & 22.634 $\pm$ 1.205 & 1.392 $\pm$ 0.006 & 47.661 $\pm$ 1.230 & 22.634 $\pm$ 1.205 \\
55599 & 1.028 $\pm$ 0.006 & 46.086 $\pm$ 1.108 & 25.164 $\pm$ 1.266 & 1.275 $\pm$ 0.006 & 50.067 $\pm$ 1.108 & 25.164 $\pm$ 1.266 \\
55622 & 1.053 $\pm$ 0.004 & 45.806 $\pm$ 0.605 & 20.794 $\pm$ 0.709 & 1.296 $\pm$ 0.004 & 49.681 $\pm$ 0.605 & 20.794 $\pm$ 0.709 \\
55624 & 0.851 $\pm$ 0.004 & 47.256 $\pm$ 0.728 & 23.427 $\pm$ 0.714 & 1.094 $\pm$ 0.004 & 51.122 $\pm$ 0.728 & 23.427 $\pm$ 0.714 \\
55626 & 0.918 $\pm$ 0.018 & 48.637 $\pm$ 1.416 & 24.077 $\pm$ 1.187 & 1.160 $\pm$ 0.018 & 52.494 $\pm$ 1.416 & 24.077 $\pm$ 1.187 \\
55649 & 0.655 $\pm$ 0.004 & 43.749 $\pm$ 0.919 & 21.074 $\pm$ 0.840 & 0.895 $\pm$ 0.004 & 47.500 $\pm$ 0.919 & 21.074 $\pm$ 0.840 \\
55651 & 0.693 $\pm$ 0.006 & 45.332 $\pm$ 1.616 & 22.403 $\pm$ 1.518 & 0.932 $\pm$ 0.006 & 49.074 $\pm$ 1.616 & 22.403 $\pm$ 1.518 \\
55655 & 0.699 $\pm$ 0.009 & 48.232 $\pm$ 1.010 & 21.795 $\pm$ 1.250 & 0.937 $\pm$ 0.009 & 51.955 $\pm$ 1.010 & 21.795 $\pm$ 1.250 \\
55656 & 0.722 $\pm$ 0.006 & 44.783 $\pm$ 1.602 & 22.904 $\pm$ 1.406 & 0.961 $\pm$ 0.006 & 48.502 $\pm$ 1.602 & 22.904 $\pm$ 1.406 \\
55657 & 0.768 $\pm$ 0.006 & 47.392 $\pm$ 1.098 & 20.556 $\pm$ 0.956 & 1.006 $\pm$ 0.006 & 51.106 $\pm$ 1.098 & 20.556 $\pm$ 0.956 \\
55659 & 0.727 $\pm$ 0.004 & 45.768 $\pm$ 0.976 & 21.558 $\pm$ 1.030 & 0.965 $\pm$ 0.004 & 49.473 $\pm$ 0.976 & 21.558 $\pm$ 1.030 \\
55707 & 0.950 $\pm$ 0.003 & 39.583 $\pm$ 0.521 & 20.019 $\pm$ 0.432 & 1.181 $\pm$ 0.003 & 43.068 $\pm$ 0.521 & 20.019 $\pm$ 0.432 \\
55708 & 0.900 $\pm$ 0.004 & 39.706 $\pm$ 0.753 & 19.183 $\pm$ 0.782 & 1.131 $\pm$ 0.004 & 43.186 $\pm$ 0.753 & 19.183 $\pm$ 0.782 \\
55709 & 0.867 $\pm$ 0.003 & 41.189 $\pm$ 0.606 & 20.651 $\pm$ 0.727 & 1.098 $\pm$ 0.003 & 44.664 $\pm$ 0.606 & 20.651 $\pm$ 0.727 \\
55711 & 0.785 $\pm$ 0.003 & 40.531 $\pm$ 0.638 & 20.221 $\pm$ 0.649 & 1.015 $\pm$ 0.003 & 43.997 $\pm$ 0.638 & 20.221 $\pm$ 0.649 \\
55727 & 0.934 $\pm$ 0.013 & 41.507 $\pm$ 1.835 & 20.325 $\pm$ 1.990 & 1.162 $\pm$ 0.013 & 44.899 $\pm$ 1.835 & 20.325 $\pm$ 1.990 \\
55738 & 1.127 $\pm$ 0.005 & 42.737 $\pm$ 0.858 & 20.858 $\pm$ 0.945 & 1.353 $\pm$ 0.005 & 46.080 $\pm$ 0.858 & 20.858 $\pm$ 0.945 \\
55739 & 1.091 $\pm$ 0.013 & 43.301 $\pm$ 1.265 & 16.706 $\pm$ 0.907 & 1.318 $\pm$ 0.013 & 46.639 $\pm$ 1.265 & 16.706 $\pm$ 0.907 \\
55743 & 1.057 $\pm$ 0.020 & 43.229 $\pm$ 1.769 & 18.584 $\pm$ 1.265 & 1.283 $\pm$ 0.020 & 46.549 $\pm$ 1.769 & 18.584 $\pm$ 1.265 \\
55922 & 0.869 $\pm$ 0.009 & 47.828 $\pm$ 1.815 & 25.094 $\pm$ 1.751 & 1.068 $\pm$ 0.009 & 50.325 $\pm$ 1.815 & 25.094 $\pm$ 1.751 \\
55925 & 0.867 $\pm$ 0.005 & 48.001 $\pm$ 0.965 & 22.900 $\pm$ 0.778 & 1.066 $\pm$ 0.005 & 50.484 $\pm$ 0.965 & 22.900 $\pm$ 0.778 \\
55926 & 0.900 $\pm$ 0.017 & 44.940 $\pm$ 2.420 & 23.105 $\pm$ 2.262 & 1.099 $\pm$ 0.017 & 47.418 $\pm$ 2.420 & 23.105 $\pm$ 2.262 \\
55927 & 0.849 $\pm$ 0.006 & 46.991 $\pm$ 1.387 & 24.340 $\pm$ 1.077 & 1.048 $\pm$ 0.006 & 49.465 $\pm$ 1.387 & 24.340 $\pm$ 1.077 \\
55948 & 1.049 $\pm$ 0.005 & 40.957 $\pm$ 0.906 & 21.020 $\pm$ 1.040 & 1.244 $\pm$ 0.005 & 43.334 $\pm$ 0.906 & 21.020 $\pm$ 1.040 \\
55949 & 1.038 $\pm$ 0.015 & 44.163 $\pm$ 1.582 & 20.184 $\pm$ 1.386 & 1.233 $\pm$ 0.015 & 46.536 $\pm$ 1.582 & 20.184 $\pm$ 1.386 \\
55951 & 1.046 $\pm$ 0.008 & 43.010 $\pm$ 1.273 & 21.537 $\pm$ 1.312 & 1.241 $\pm$ 0.008 & 45.374 $\pm$ 1.273 & 21.537 $\pm$ 1.312 \\
55952 & 1.044 $\pm$ 0.004 & 41.709 $\pm$ 1.522 & 22.350 $\pm$ 1.723 & 1.239 $\pm$ 0.004 & 44.069 $\pm$ 1.522 & 22.350 $\pm$ 1.723 \\
55953 & 1.062 $\pm$ 0.006 & 41.861 $\pm$ 0.800 & 20.610 $\pm$ 0.884 & 1.257 $\pm$ 0.006 & 44.216 $\pm$ 0.800 & 20.610 $\pm$ 0.884 \\
55955 & 1.141 $\pm$ 0.007 & 43.077 $\pm$ 1.229 & 22.501 $\pm$ 1.198 & 1.335 $\pm$ 0.007 & 45.423 $\pm$ 1.229 & 22.501 $\pm$ 1.198 \\
55970 & 1.576 $\pm$ 0.007 & 43.468 $\pm$ 1.586 & 22.735 $\pm$ 1.656 & 1.768 $\pm$ 0.007 & 45.745 $\pm$ 1.586 & 22.735 $\pm$ 1.656 \\
55972 & 1.463 $\pm$ 0.009 & 42.422 $\pm$ 1.545 & 22.395 $\pm$ 1.337 & 1.655 $\pm$ 0.009 & 44.689 $\pm$ 1.545 & 22.395 $\pm$ 1.337 \\
55975 & 1.722 $\pm$ 0.006 & 42.317 $\pm$ 0.807 & 22.226 $\pm$ 0.757 & 1.914 $\pm$ 0.006 & 44.571 $\pm$ 0.807 & 22.226 $\pm$ 0.757 \\
55976 & 1.630 $\pm$ 0.005 & 43.038 $\pm$ 0.972 & 22.974 $\pm$ 1.066 & 1.821 $\pm$ 0.005 & 45.287 $\pm$ 0.972 & 22.974 $\pm$ 1.066 \\
55977 & 1.328 $\pm$ 0.005 & 42.843 $\pm$ 0.960 & 22.065 $\pm$ 1.116 & 1.519 $\pm$ 0.005 & 45.088 $\pm$ 0.960 & 22.065 $\pm$ 1.116 \\
55978 & 1.708 $\pm$ 0.006 & 43.897 $\pm$ 1.015 & 21.902 $\pm$ 1.168 & 1.900 $\pm$ 0.006 & 46.137 $\pm$ 1.015 & 21.902 $\pm$ 1.168 \\
56007 & 0.969 $\pm$ 0.005 & 46.256 $\pm$ 0.898 & 21.392 $\pm$ 1.139 & 1.156 $\pm$ 0.005 & 48.362 $\pm$ 0.898 & 21.392 $\pm$ 1.139 \\
56008 & 0.945 $\pm$ 0.005 & 42.927 $\pm$ 0.975 & 20.413 $\pm$ 0.969 & 1.132 $\pm$ 0.005 & 45.029 $\pm$ 0.975 & 20.413 $\pm$ 0.969 \\
56009 & 0.972 $\pm$ 0.004 & 45.565 $\pm$ 0.911 & 22.525 $\pm$ 0.887 & 1.158 $\pm$ 0.004 & 47.662 $\pm$ 0.911 & 22.525 $\pm$ 0.887 \\
56010 & 0.992 $\pm$ 0.003 & 45.472 $\pm$ 0.484 & 22.106 $\pm$ 0.475 & 1.179 $\pm$ 0.003 & 47.565 $\pm$ 0.484 & 22.106 $\pm$ 0.475 \\
56012 & 1.021 $\pm$ 0.006 & 45.422 $\pm$ 1.764 & 21.929 $\pm$ 1.762 & 1.207 $\pm$ 0.006 & 47.505 $\pm$ 1.764 & 21.929 $\pm$ 1.762 \\
56013 & 0.962 $\pm$ 0.005 & 47.994 $\pm$ 0.989 & 22.116 $\pm$ 0.970 & 1.148 $\pm$ 0.005 & 50.073 $\pm$ 0.989 & 22.116 $\pm$ 0.970 \\
56014 & 0.984 $\pm$ 0.005 & 47.441 $\pm$ 0.773 & 23.742 $\pm$ 0.940 & 1.171 $\pm$ 0.005 & 49.516 $\pm$ 0.773 & 23.742 $\pm$ 0.940 \\
56039 & 1.522 $\pm$ 0.005 & 45.161 $\pm$ 0.829 & 22.182 $\pm$ 0.945 & 1.704 $\pm$ 0.005 & 47.121 $\pm$ 0.829 & 22.182 $\pm$ 0.945 \\
56040 & 1.435 $\pm$ 0.015 & 52.017 $\pm$ 2.177 & 22.767 $\pm$ 1.892 & 1.618 $\pm$ 0.015 & 53.972 $\pm$ 2.177 & 22.767 $\pm$ 1.892 \\
56042 & 1.331 $\pm$ 0.006 & 46.556 $\pm$ 1.050 & 22.626 $\pm$ 1.156 & 1.513 $\pm$ 0.006 & 48.502 $\pm$ 1.050 & 22.626 $\pm$ 1.156 \\
56044 & 1.224 $\pm$ 0.006 & 47.010 $\pm$ 1.216 & 23.738 $\pm$ 1.276 & 1.406 $\pm$ 0.006 & 48.947 $\pm$ 1.216 & 23.738 $\pm$ 1.276 \\
56045 & 1.149 $\pm$ 0.005 & 48.607 $\pm$ 1.476 & 22.170 $\pm$ 1.365 & 1.331 $\pm$ 0.005 & 50.539 $\pm$ 1.476 & 22.170 $\pm$ 1.365 \\
56046 & 1.134 $\pm$ 0.009 & 48.160 $\pm$ 1.260 & 22.905 $\pm$ 1.407 & 1.315 $\pm$ 0.009 & 50.088 $\pm$ 1.260 & 22.905 $\pm$ 1.407 \\
56047 & 1.129 $\pm$ 0.014 & 47.518 $\pm$ 1.781 & 22.442 $\pm$ 1.288 & 1.310 $\pm$ 0.014 & 49.441 $\pm$ 1.781 & 22.442 $\pm$ 1.288 \\
56063 & 1.173 $\pm$ 0.006 & 46.286 $\pm$ 1.113 & 21.076 $\pm$ 1.062 & 1.352 $\pm$ 0.006 & 48.136 $\pm$ 1.113 & 21.076 $\pm$ 1.062 \\
56064 & 1.175 $\pm$ 0.008 & 48.659 $\pm$ 1.224 & 21.907 $\pm$ 1.398 & 1.354 $\pm$ 0.008 & 50.504 $\pm$ 1.224 & 21.907 $\pm$ 1.398 \\
56065 & 1.103 $\pm$ 0.005 & 47.732 $\pm$ 0.714 & 22.898 $\pm$ 0.760 & 1.282 $\pm$ 0.005 & 49.572 $\pm$ 0.714 & 22.898 $\pm$ 0.760 \\
56069 & 1.103 $\pm$ 0.005 & 48.560 $\pm$ 0.854 & 23.105 $\pm$ 1.011 & 1.281 $\pm$ 0.005 & 50.382 $\pm$ 0.854 & 23.105 $\pm$ 1.011 \\
56070 & 1.107 $\pm$ 0.016 & 52.314 $\pm$ 2.059 & 21.776 $\pm$ 2.061 & 1.285 $\pm$ 0.016 & 54.131 $\pm$ 2.059 & 21.776 $\pm$ 2.061 \\
56071 & 1.063 $\pm$ 0.013 & 48.977 $\pm$ 1.314 & 21.765 $\pm$ 1.177 & 1.241 $\pm$ 0.013 & 50.790 $\pm$ 1.314 & 21.765 $\pm$ 1.177 \\
56072 & 1.074 $\pm$ 0.010 & 47.500 $\pm$ 1.278 & 22.923 $\pm$ 1.317 & 1.252 $\pm$ 0.010 & 49.308 $\pm$ 1.278 & 22.923 $\pm$ 1.317 \\
56073 & 1.048 $\pm$ 0.008 & 48.731 $\pm$ 1.436 & 22.461 $\pm$ 1.309 & 1.226 $\pm$ 0.008 & 50.535 $\pm$ 1.436 & 22.461 $\pm$ 1.309 \\
56074 & 1.119 $\pm$ 0.007 & 48.338 $\pm$ 0.918 & 21.094 $\pm$ 0.937 & 1.297 $\pm$ 0.007 & 50.137 $\pm$ 0.918 & 21.094 $\pm$ 0.937 \\
56075 & 1.120 $\pm$ 0.009 & 50.180 $\pm$ 1.626 & 23.475 $\pm$ 1.689 & 1.297 $\pm$ 0.009 & 51.974 $\pm$ 1.626 & 23.475 $\pm$ 1.689 \\
56092 & 1.067 $\pm$ 0.008 & 48.204 $\pm$ 1.363 & 24.565 $\pm$ 1.414 & 1.242 $\pm$ 0.008 & 49.921 $\pm$ 1.363 & 24.565 $\pm$ 1.414 \\
56093 & 1.091 $\pm$ 0.004 & 51.137 $\pm$ 2.285 & 23.531 $\pm$ 2.212 & 1.266 $\pm$ 0.004 & 52.848 $\pm$ 2.285 & 23.531 $\pm$ 2.212 \\
56094 & 1.111 $\pm$ 0.013 & 49.666 $\pm$ 1.627 & 24.448 $\pm$ 1.348 & 1.286 $\pm$ 0.013 & 51.373 $\pm$ 1.627 & 24.448 $\pm$ 1.348 \\
56095 & 1.078 $\pm$ 0.023 & 48.050 $\pm$ 2.350 & 22.369 $\pm$ 2.123 & 1.252 $\pm$ 0.023 & 49.752 $\pm$ 2.350 & 22.369 $\pm$ 2.123 \\
56096 & 1.055 $\pm$ 0.006 & 49.559 $\pm$ 1.147 & 23.696 $\pm$ 1.110 & 1.229 $\pm$ 0.006 & 51.257 $\pm$ 1.147 & 23.696 $\pm$ 1.110 \\
56097 & 1.037 $\pm$ 0.005 & 50.975 $\pm$ 0.954 & 22.873 $\pm$ 1.020 & 1.211 $\pm$ 0.005 & 52.668 $\pm$ 0.954 & 22.873 $\pm$ 1.020 \\
56098 & 1.020 $\pm$ 0.006 & 49.655 $\pm$ 0.800 & 24.886 $\pm$ 0.760 & 1.194 $\pm$ 0.006 & 51.344 $\pm$ 0.800 & 24.886 $\pm$ 0.760 \\
56099 & 1.111 $\pm$ 0.010 & 51.562 $\pm$ 1.672 & 25.197 $\pm$ 1.818 & 1.285 $\pm$ 0.010 & 53.247 $\pm$ 1.672 & 25.197 $\pm$ 1.818 \\
56304 & 0.975 $\pm$ 0.014 & 45.985 $\pm$ 4.499 & 21.892 $\pm$ 3.935 & 1.119 $\pm$ 0.014 & 46.728 $\pm$ 4.499 & 21.892 $\pm$ 3.935 \\
56306 & 0.885 $\pm$ 0.007 & 45.478 $\pm$ 1.769 & 22.719 $\pm$ 1.768 & 1.028 $\pm$ 0.007 & 46.211 $\pm$ 1.769 & 22.719 $\pm$ 1.768 \\
56307 & 0.935 $\pm$ 0.013 & 45.171 $\pm$ 1.708 & 22.565 $\pm$ 1.443 & 1.079 $\pm$ 0.013 & 45.900 $\pm$ 1.708 & 22.565 $\pm$ 1.443 \\
56308 & 0.877 $\pm$ 0.009 & 43.361 $\pm$ 4.427 & 22.506 $\pm$ 3.958 & 1.020 $\pm$ 0.009 & 44.085 $\pm$ 4.427 & 22.506 $\pm$ 3.958 \\
56309 & 0.855 $\pm$ 0.003 & 45.168 $\pm$ 1.381 & 23.008 $\pm$ 1.784 & 0.998 $\pm$ 0.003 & 45.888 $\pm$ 1.381 & 23.008 $\pm$ 1.784 \\
56310 & 0.878 $\pm$ 0.004 & 44.471 $\pm$ 2.248 & 22.198 $\pm$ 2.216 & 1.021 $\pm$ 0.004 & 45.186 $\pm$ 2.248 & 22.198 $\pm$ 2.216 \\
56311 & 0.885 $\pm$ 0.006 & 45.628 $\pm$ 2.590 & 22.496 $\pm$ 2.403 & 1.028 $\pm$ 0.006 & 46.339 $\pm$ 2.590 & 22.496 $\pm$ 2.403 \\
56328 & 1.151 $\pm$ 0.003 & 45.751 $\pm$ 1.275 & 23.760 $\pm$ 1.200 & 1.291 $\pm$ 0.003 & 46.383 $\pm$ 1.275 & 23.760 $\pm$ 1.200 \\
56330 & 1.051 $\pm$ 0.005 & 45.406 $\pm$ 1.413 & 23.829 $\pm$ 1.348 & 1.191 $\pm$ 0.005 & 46.029 $\pm$ 1.413 & 23.829 $\pm$ 1.348 \\
56358 & 0.819 $\pm$ 0.006 & 47.055 $\pm$ 2.514 & 25.188 $\pm$ 2.721 & 0.955 $\pm$ 0.006 & 47.549 $\pm$ 2.514 & 25.188 $\pm$ 2.721 \\
56362 & 0.845 $\pm$ 0.005 & 46.394 $\pm$ 0.841 & 23.896 $\pm$ 1.005 & 0.980 $\pm$ 0.005 & 46.870 $\pm$ 0.841 & 23.896 $\pm$ 1.005 \\
56363 & 0.881 $\pm$ 0.005 & 45.573 $\pm$ 0.851 & 23.007 $\pm$ 1.087 & 1.016 $\pm$ 0.005 & 46.044 $\pm$ 0.851 & 23.007 $\pm$ 1.087 \\
56364 & 0.846 $\pm$ 0.004 & 47.162 $\pm$ 0.895 & 23.499 $\pm$ 0.819 & 0.982 $\pm$ 0.004 & 47.629 $\pm$ 0.895 & 23.499 $\pm$ 0.819 \\
56392 & 0.914 $\pm$ 0.009 & 47.601 $\pm$ 1.966 & 22.712 $\pm$ 1.719 & 1.045 $\pm$ 0.009 & 47.940 $\pm$ 1.966 & 22.712 $\pm$ 1.719 \\
56393 & 0.836 $\pm$ 0.016 & 44.428 $\pm$ 1.214 & 22.331 $\pm$ 1.188 & 0.966 $\pm$ 0.016 & 44.762 $\pm$ 1.214 & 22.331 $\pm$ 1.188 \\
56419 & 0.905 $\pm$ 0.008 & 44.278 $\pm$ 1.256 & 22.332 $\pm$ 1.363 & 1.032 $\pm$ 0.008 & 44.493 $\pm$ 1.256 & 22.332 $\pm$ 1.363 \\
56422 & 0.923 $\pm$ 0.004 & 44.749 $\pm$ 1.199 & 21.712 $\pm$ 1.141 & 1.050 $\pm$ 0.004 & 44.949 $\pm$ 1.199 & 21.712 $\pm$ 1.141 \\
56424 & 0.892 $\pm$ 0.007 & 45.202 $\pm$ 0.941 & 20.692 $\pm$ 0.869 & 1.018 $\pm$ 0.007 & 45.394 $\pm$ 0.941 & 20.692 $\pm$ 0.869 \\
56425 & 0.880 $\pm$ 0.002 & 45.358 $\pm$ 1.587 & 21.261 $\pm$ 1.709 & 1.007 $\pm$ 0.002 & 45.544 $\pm$ 1.587 & 21.261 $\pm$ 1.709 \\
56441 & 0.816 $\pm$ 0.002 & 45.537 $\pm$ 1.881 & 21.504 $\pm$ 2.294 & 0.940 $\pm$ 0.002 & 45.650 $\pm$ 1.881 & 21.504 $\pm$ 2.294 \\
56442 & 0.911 $\pm$ 0.014 & 46.072 $\pm$ 2.354 & 22.544 $\pm$ 2.324 & 1.035 $\pm$ 0.014 & 46.181 $\pm$ 2.354 & 22.544 $\pm$ 2.324 \\
56443 & 0.797 $\pm$ 0.004 & 43.219 $\pm$ 1.229 & 21.683 $\pm$ 1.405 & 0.920 $\pm$ 0.004 & 43.323 $\pm$ 1.229 & 21.683 $\pm$ 1.405 \\
56444 & 0.800 $\pm$ 0.005 & 43.178 $\pm$ 0.963 & 21.767 $\pm$ 1.124 & 0.923 $\pm$ 0.005 & 43.278 $\pm$ 0.963 & 21.767 $\pm$ 1.124 \\
56445 & 0.875 $\pm$ 0.006 & 45.447 $\pm$ 1.322 & 22.557 $\pm$ 1.201 & 0.998 $\pm$ 0.006 & 45.542 $\pm$ 1.322 & 22.557 $\pm$ 1.201 \\
56446 & 0.953 $\pm$ 0.002 & 45.087 $\pm$ 1.466 & 21.132 $\pm$ 1.625 & 1.076 $\pm$ 0.002 & 45.177 $\pm$ 1.466 & 21.132 $\pm$ 1.625 \\
56447 & 0.895 $\pm$ 0.007 & 44.969 $\pm$ 0.706 & 21.604 $\pm$ 0.771 & 1.018 $\pm$ 0.007 & 45.055 $\pm$ 0.706 & 21.604 $\pm$ 0.771 \\
56448 & 0.915 $\pm$ 0.005 & 45.717 $\pm$ 1.563 & 22.900 $\pm$ 1.605 & 1.038 $\pm$ 0.005 & 45.798 $\pm$ 1.563 & 22.900 $\pm$ 1.605 \\
56449 & 0.856 $\pm$ 0.007 & 45.565 $\pm$ 1.464 & 22.247 $\pm$ 1.411 & 0.979 $\pm$ 0.007 & 45.642 $\pm$ 1.464 & 22.247 $\pm$ 1.411 \\
56650 & 0.927 $\pm$ 0.007 & 46.930 $\pm$ 3.436 & 22.888 $\pm$ 4.148 & 1.021 $\pm$ 0.007 & 46.083 $\pm$ 3.436 & 22.888 $\pm$ 4.148 \\
56651 & 0.943 $\pm$ 0.009 & 49.430 $\pm$ 2.227 & 25.207 $\pm$ 2.231 & 1.036 $\pm$ 0.009 & 48.579 $\pm$ 2.227 & 25.207 $\pm$ 2.231 \\
56653 & 1.090 $\pm$ 0.003 & 46.340 $\pm$ 1.764 & 21.263 $\pm$ 1.992 & 1.183 $\pm$ 0.003 & 45.480 $\pm$ 1.764 & 21.263 $\pm$ 1.992 \\
56654 & 1.208 $\pm$ 0.005 & 47.581 $\pm$ 1.129 & 23.810 $\pm$ 1.582 & 1.301 $\pm$ 0.005 & 46.716 $\pm$ 1.129 & 23.810 $\pm$ 1.582 \\
56657 & 1.027 $\pm$ 0.004 & 46.619 $\pm$ 2.443 & 24.990 $\pm$ 2.573 & 1.119 $\pm$ 0.004 & 45.740 $\pm$ 2.443 & 24.990 $\pm$ 2.573 \\
56659 & 1.009 $\pm$ 0.006 & 48.039 $\pm$ 1.074 & 25.605 $\pm$ 1.306 & 1.102 $\pm$ 0.006 & 47.151 $\pm$ 1.074 & 25.605 $\pm$ 1.306 \\
56690 & 1.162 $\pm$ 0.010 & 44.785 $\pm$ 1.102 & 24.125 $\pm$ 1.079 & 1.250 $\pm$ 0.010 & 43.755 $\pm$ 1.102 & 24.125 $\pm$ 1.079 \\
56692 & 1.132 $\pm$ 0.005 & 46.750 $\pm$ 0.997 & 24.194 $\pm$ 1.076 & 1.220 $\pm$ 0.005 & 45.710 $\pm$ 0.997 & 24.194 $\pm$ 1.076 \\
56714 & 1.924 $\pm$ 0.006 & 51.905 $\pm$ 1.168 & 22.473 $\pm$ 1.319 & 2.008 $\pm$ 0.006 & 50.765 $\pm$ 1.168 & 22.473 $\pm$ 1.319 \\
56715 & 1.877 $\pm$ 0.007 & 48.254 $\pm$ 1.680 & 23.494 $\pm$ 1.591 & 1.961 $\pm$ 0.007 & 47.109 $\pm$ 1.680 & 23.494 $\pm$ 1.591 \\
56741 & 0.968 $\pm$ 0.006 & 49.036 $\pm$ 1.417 & 25.087 $\pm$ 1.373 & 1.048 $\pm$ 0.006 & 47.771 $\pm$ 1.417 & 25.087 $\pm$ 1.373 \\
56742 & 1.042 $\pm$ 0.006 & 48.952 $\pm$ 1.413 & 24.360 $\pm$ 1.349 & 1.122 $\pm$ 0.006 & 47.683 $\pm$ 1.413 & 24.360 $\pm$ 1.349 \\
56743 & 1.038 $\pm$ 0.007 & 48.754 $\pm$ 1.671 & 25.389 $\pm$ 1.638 & 1.118 $\pm$ 0.007 & 47.481 $\pm$ 1.671 & 25.389 $\pm$ 1.638 \\
56744 & 1.043 $\pm$ 0.006 & 50.304 $\pm$ 1.730 & 26.649 $\pm$ 1.818 & 1.123 $\pm$ 0.006 & 49.026 $\pm$ 1.730 & 26.649 $\pm$ 1.818 \\
56745 & 1.103 $\pm$ 0.007 & 49.395 $\pm$ 2.265 & 26.250 $\pm$ 2.423 & 1.183 $\pm$ 0.007 & 48.112 $\pm$ 2.265 & 26.250 $\pm$ 2.423 \\
56747 & 1.059 $\pm$ 0.005 & 48.185 $\pm$ 1.038 & 25.623 $\pm$ 1.072 & 1.138 $\pm$ 0.005 & 46.893 $\pm$ 1.038 & 25.623 $\pm$ 1.072 \\
56748 & 1.175 $\pm$ 0.004 & 50.328 $\pm$ 1.072 & 25.927 $\pm$ 1.112 & 1.254 $\pm$ 0.004 & 49.031 $\pm$ 1.072 & 25.927 $\pm$ 1.112 \\
56749 & 1.282 $\pm$ 0.006 & 49.076 $\pm$ 1.294 & 24.161 $\pm$ 1.345 & 1.361 $\pm$ 0.006 & 47.775 $\pm$ 1.294 & 24.161 $\pm$ 1.345 \\
56772 & 1.168 $\pm$ 0.007 & 54.691 $\pm$ 1.227 & 25.136 $\pm$ 1.289 & 1.244 $\pm$ 0.007 & 53.284 $\pm$ 1.227 & 25.136 $\pm$ 1.289 \\
56774 & 1.191 $\pm$ 0.005 & 54.279 $\pm$ 1.514 & 25.113 $\pm$ 1.650 & 1.267 $\pm$ 0.005 & 52.863 $\pm$ 1.514 & 25.113 $\pm$ 1.650 \\
56775 & 1.185 $\pm$ 0.007 & 56.073 $\pm$ 0.953 & 25.767 $\pm$ 0.914 & 1.261 $\pm$ 0.007 & 54.652 $\pm$ 0.953 & 25.767 $\pm$ 0.914 \\
56777 & 1.550 $\pm$ 0.006 & 52.963 $\pm$ 1.553 & 25.719 $\pm$ 1.640 & 1.625 $\pm$ 0.006 & 51.533 $\pm$ 1.553 & 25.719 $\pm$ 1.640 \\
56778 & 1.364 $\pm$ 0.007 & 56.455 $\pm$ 1.371 & 25.018 $\pm$ 1.692 & 1.439 $\pm$ 0.007 & 55.020 $\pm$ 1.371 & 25.018 $\pm$ 1.692 \\
56779 & 1.164 $\pm$ 0.008 & 54.140 $\pm$ 0.935 & 25.828 $\pm$ 0.976 & 1.239 $\pm$ 0.008 & 52.701 $\pm$ 0.935 & 25.828 $\pm$ 0.976 \\
56780 & 1.196 $\pm$ 0.013 & 55.772 $\pm$ 1.445 & 26.117 $\pm$ 1.607 & 1.271 $\pm$ 0.013 & 54.328 $\pm$ 1.445 & 26.117 $\pm$ 1.607 \\
56781 & 1.143 $\pm$ 0.007 & 55.515 $\pm$ 1.262 & 26.005 $\pm$ 1.351 & 1.218 $\pm$ 0.007 & 54.066 $\pm$ 1.262 & 26.005 $\pm$ 1.351 \\
56798 & 1.977 $\pm$ 0.005 & 52.429 $\pm$ 1.027 & 25.108 $\pm$ 0.826 & 2.049 $\pm$ 0.005 & 50.902 $\pm$ 1.027 & 25.108 $\pm$ 0.826 \\
56800 & 1.902 $\pm$ 0.011 & 51.952 $\pm$ 1.565 & 26.814 $\pm$ 1.170 & 1.974 $\pm$ 0.011 & 50.416 $\pm$ 1.565 & 26.814 $\pm$ 1.170 \\
56801 & 1.801 $\pm$ 0.012 & 52.168 $\pm$ 1.082 & 24.343 $\pm$ 0.963 & 1.872 $\pm$ 0.012 & 50.628 $\pm$ 1.082 & 24.343 $\pm$ 0.963 \\
56827 & 1.176 $\pm$ 0.004 & 55.177 $\pm$ 1.564 & 25.661 $\pm$ 1.556 & 1.244 $\pm$ 0.004 & 53.517 $\pm$ 1.564 & 25.661 $\pm$ 1.556 \\
56828 & 1.145 $\pm$ 0.006 & 57.045 $\pm$ 1.475 & 26.135 $\pm$ 1.340 & 1.213 $\pm$ 0.006 & 55.381 $\pm$ 1.475 & 26.135 $\pm$ 1.340 \\
56829 & 1.233 $\pm$ 0.004 & 55.427 $\pm$ 2.124 & 23.172 $\pm$ 2.529 & 1.301 $\pm$ 0.004 & 53.758 $\pm$ 2.124 & 23.172 $\pm$ 2.529 \\
56831 & 1.109 $\pm$ 0.018 & 58.575 $\pm$ 1.765 & 25.205 $\pm$ 1.505 & 1.177 $\pm$ 0.018 & 56.897 $\pm$ 1.765 & 25.205 $\pm$ 1.505 \\
56832 & 1.179 $\pm$ 0.007 & 57.142 $\pm$ 1.765 & 24.032 $\pm$ 1.742 & 1.246 $\pm$ 0.007 & 55.460 $\pm$ 1.765 & 24.032 $\pm$ 1.742 \\
56833 & 1.346 $\pm$ 0.008 & 58.025 $\pm$ 2.169 & 24.706 $\pm$ 2.582 & 1.412 $\pm$ 0.008 & 56.338 $\pm$ 2.169 & 24.706 $\pm$ 2.582 \\
56834 & 1.370 $\pm$ 0.009 & 59.182 $\pm$ 1.973 & 22.953 $\pm$ 2.372 & 1.437 $\pm$ 0.009 & 57.490 $\pm$ 1.973 & 22.953 $\pm$ 2.372 \\
57011 & 1.234 $\pm$ 0.007 & 54.924 $\pm$ 6.674 & 26.813 $\pm$ 7.603 & 1.275 $\pm$ 0.007 & 52.419 $\pm$ 6.674 & 26.813 $\pm$ 7.603 \\
57014 & 1.050 $\pm$ 0.009 & 57.563 $\pm$ 5.112 & 29.933 $\pm$ 3.998 & 1.091 $\pm$ 0.009 & 55.044 $\pm$ 5.112 & 29.933 $\pm$ 3.998 \\
57015 & 1.073 $\pm$ 0.024 & 57.114 $\pm$ 2.856 & 28.106 $\pm$ 3.011 & 1.113 $\pm$ 0.024 & 54.591 $\pm$ 2.856 & 28.106 $\pm$ 3.011 \\
57018 & 1.001 $\pm$ 0.007 & 52.256 $\pm$ 1.153 & 26.765 $\pm$ 1.378 & 1.041 $\pm$ 0.007 & 49.719 $\pm$ 1.153 & 26.765 $\pm$ 1.378 \\
57019 & 0.987 $\pm$ 0.024 & 53.517 $\pm$ 3.986 & 25.247 $\pm$ 4.402 & 1.027 $\pm$ 0.024 & 50.976 $\pm$ 3.986 & 25.247 $\pm$ 4.402 \\
57042 & 0.908 $\pm$ 0.020 & 56.036 $\pm$ 2.433 & 23.863 $\pm$ 2.635 & 0.945 $\pm$ 0.020 & 53.389 $\pm$ 2.433 & 23.863 $\pm$ 2.635 \\
57043 & 0.927 $\pm$ 0.005 & 53.535 $\pm$ 1.337 & 25.324 $\pm$ 1.269 & 0.963 $\pm$ 0.005 & 50.883 $\pm$ 1.337 & 25.324 $\pm$ 1.269 \\
57044 & 0.923 $\pm$ 0.011 & 53.096 $\pm$ 2.520 & 27.330 $\pm$ 2.572 & 0.959 $\pm$ 0.011 & 50.440 $\pm$ 2.520 & 27.330 $\pm$ 2.572 \\
57045 & 0.960 $\pm$ 0.010 & 51.786 $\pm$ 1.162 & 23.151 $\pm$ 1.351 & 0.995 $\pm$ 0.010 & 49.126 $\pm$ 1.162 & 23.151 $\pm$ 1.351 \\
57046 & 1.144 $\pm$ 0.006 & 51.351 $\pm$ 2.582 & 27.139 $\pm$ 2.699 & 1.180 $\pm$ 0.006 & 48.685 $\pm$ 2.582 & 27.139 $\pm$ 2.699 \\
57050 & 1.415 $\pm$ 0.006 & 52.803 $\pm$ 1.700 & 25.302 $\pm$ 1.734 & 1.450 $\pm$ 0.006 & 50.120 $\pm$ 1.700 & 25.302 $\pm$ 1.734 \\
57067 & 1.243 $\pm$ 0.007 & 48.636 $\pm$ 1.987 & 24.652 $\pm$ 2.305 & 1.276 $\pm$ 0.007 & 45.874 $\pm$ 1.987 & 24.652 $\pm$ 2.305 \\
57069 & 1.242 $\pm$ 0.017 & 49.197 $\pm$ 1.949 & 24.097 $\pm$ 2.163 & 1.274 $\pm$ 0.017 & 46.426 $\pm$ 1.949 & 24.097 $\pm$ 2.163 \\
57070 & 1.163 $\pm$ 0.016 & 53.195 $\pm$ 2.258 & 23.719 $\pm$ 2.043 & 1.195 $\pm$ 0.016 & 50.419 $\pm$ 2.258 & 23.719 $\pm$ 2.043 \\
57071 & 1.096 $\pm$ 0.012 & 51.752 $\pm$ 1.821 & 24.288 $\pm$ 1.643 & 1.128 $\pm$ 0.012 & 48.972 $\pm$ 1.821 & 24.288 $\pm$ 1.643 \\
57098 & 1.278 $\pm$ 0.010 & 49.479 $\pm$ 4.029 & 22.434 $\pm$ 4.478 & 1.306 $\pm$ 0.010 & 46.575 $\pm$ 4.029 & 22.434 $\pm$ 4.478 \\
57102 & 1.027 $\pm$ 0.004 & 45.372 $\pm$ 1.219 & 22.158 $\pm$ 1.143 & 1.054 $\pm$ 0.004 & 42.450 $\pm$ 1.219 & 22.158 $\pm$ 1.143 \\
57105 & 1.244 $\pm$ 0.009 & 47.317 $\pm$ 2.095 & 23.489 $\pm$ 2.217 & 1.271 $\pm$ 0.009 & 44.381 $\pm$ 2.095 & 23.489 $\pm$ 2.217 \\
57106 & 1.176 $\pm$ 0.009 & 45.553 $\pm$ 2.381 & 20.712 $\pm$ 2.425 & 1.203 $\pm$ 0.009 & 42.612 $\pm$ 2.381 & 20.712 $\pm$ 2.425 \\
57107 & 1.266 $\pm$ 0.011 & 46.969 $\pm$ 4.493 & 21.088 $\pm$ 4.215 & 1.293 $\pm$ 0.011 & 44.023 $\pm$ 4.493 & 21.088 $\pm$ 4.215 \\
57108 & 1.241 $\pm$ 0.010 & 46.908 $\pm$ 2.714 & 20.590 $\pm$ 3.024 & 1.268 $\pm$ 0.010 & 43.958 $\pm$ 2.714 & 20.590 $\pm$ 3.024 \\
57125 & 3.611 $\pm$ 0.029 & 41.846 $\pm$ 3.763 & 23.486 $\pm$ 3.588 & 3.635 $\pm$ 0.029 & 38.818 $\pm$ 3.763 & 23.486 $\pm$ 3.588 \\
57128 & 2.330 $\pm$ 0.028 & 46.843 $\pm$ 4.586 & 27.008 $\pm$ 4.809 & 2.354 $\pm$ 0.028 & 43.801 $\pm$ 4.586 & 27.008 $\pm$ 4.809 \\
57161 & 4.686 $\pm$ 0.010 & 46.845 $\pm$ 2.071 & 21.368 $\pm$ 2.392 & 4.705 $\pm$ 0.010 & 43.652 $\pm$ 2.071 & 21.368 $\pm$ 2.392 \\
57187 & 2.155 $\pm$ 0.010 & 45.037 $\pm$ 2.742 & 18.288 $\pm$ 2.531 & 2.171 $\pm$ 0.010 & 41.724 $\pm$ 2.742 & 18.288 $\pm$ 2.531 \\
57193 & 1.909 $\pm$ 0.007 & 46.233 $\pm$ 2.356 & 19.431 $\pm$ 2.512 & 1.923 $\pm$ 0.007 & 42.892 $\pm$ 2.356 & 19.431 $\pm$ 2.512 \\
57399 & 1.316 $\pm$ 0.014 & 54.229 $\pm$ 3.961 & 26.929 $\pm$ 3.951 & 1.301 $\pm$ 0.014 & 49.942 $\pm$ 3.961 & 26.929 $\pm$ 3.951 \\
57427 & 1.389 $\pm$ 0.016 & 51.977 $\pm$ 3.117 & 27.337 $\pm$ 3.543 & 1.370 $\pm$ 0.016 & 47.562 $\pm$ 3.117 & 27.337 $\pm$ 3.543 \\
57428 & 1.716 $\pm$ 0.020 & 50.777 $\pm$ 1.823 & 24.264 $\pm$ 1.725 & 1.696 $\pm$ 0.020 & 46.357 $\pm$ 1.823 & 24.264 $\pm$ 1.725 \\
57429 & 1.512 $\pm$ 0.013 & 49.550 $\pm$ 2.788 & 24.604 $\pm$ 3.176 & 1.492 $\pm$ 0.013 & 45.126 $\pm$ 2.788 & 24.604 $\pm$ 3.176 \\
57430 & 1.428 $\pm$ 0.016 & 52.969 $\pm$ 4.345 & 27.378 $\pm$ 4.000 & 1.408 $\pm$ 0.016 & 48.540 $\pm$ 4.345 & 27.378 $\pm$ 4.000 \\
57431 & 1.360 $\pm$ 0.015 & 50.631 $\pm$ 4.491 & 24.853 $\pm$ 4.191 & 1.339 $\pm$ 0.015 & 46.198 $\pm$ 4.491 & 24.853 $\pm$ 4.191 \\
57432 & 1.337 $\pm$ 0.014 & 51.980 $\pm$ 3.485 & 25.682 $\pm$ 3.399 & 1.317 $\pm$ 0.014 & 47.542 $\pm$ 3.485 & 25.682 $\pm$ 3.399 \\
57456 & 1.396 $\pm$ 0.040 & 54.039 $\pm$ 4.129 & 23.242 $\pm$ 3.451 & 1.372 $\pm$ 0.040 & 49.490 $\pm$ 4.129 & 23.242 $\pm$ 3.451 \\
57457 & 1.348 $\pm$ 0.030 & 50.890 $\pm$ 4.865 & 25.883 $\pm$ 4.137 & 1.324 $\pm$ 0.030 & 46.337 $\pm$ 4.865 & 25.883 $\pm$ 4.137 \\
57460 & 1.819 $\pm$ 0.013 & 51.514 $\pm$ 3.943 & 26.599 $\pm$ 3.784 & 1.795 $\pm$ 0.013 & 46.947 $\pm$ 3.943 & 26.599 $\pm$ 3.784 \\
57461 & 1.897 $\pm$ 0.015 & 48.581 $\pm$ 2.701 & 20.894 $\pm$ 2.670 & 1.872 $\pm$ 0.015 & 44.010 $\pm$ 2.701 & 20.894 $\pm$ 2.670 \\
57462 & 1.838 $\pm$ 0.015 & 50.351 $\pm$ 7.598 & 21.641 $\pm$ 7.135 & 1.813 $\pm$ 0.015 & 45.775 $\pm$ 7.598 & 21.641 $\pm$ 7.135 \\
57463 & 1.731 $\pm$ 0.024 & 46.152 $\pm$ 3.840 & 24.733 $\pm$ 4.072 & 1.706 $\pm$ 0.024 & 41.572 $\pm$ 3.840 & 24.733 $\pm$ 4.072 \\
57464 & 1.919 $\pm$ 0.021 & 49.669 $\pm$ 3.005 & 24.446 $\pm$ 2.936 & 1.894 $\pm$ 0.021 & 45.084 $\pm$ 3.005 & 24.446 $\pm$ 2.936 \\
57491 & 1.323 $\pm$ 0.025 & 53.975 $\pm$ 2.829 & 28.949 $\pm$ 2.631 & 1.294 $\pm$ 0.025 & 49.266 $\pm$ 2.829 & 28.949 $\pm$ 2.631 \\
57492 & 1.385 $\pm$ 0.008 & 50.586 $\pm$ 2.774 & 26.655 $\pm$ 3.772 & 1.356 $\pm$ 0.008 & 45.872 $\pm$ 2.774 & 26.655 $\pm$ 3.772 \\
57493 & 1.351 $\pm$ 0.007 & 49.351 $\pm$ 2.981 & 27.822 $\pm$ 2.881 & 1.322 $\pm$ 0.007 & 44.633 $\pm$ 2.981 & 27.822 $\pm$ 2.881 \\
57512 & 1.326 $\pm$ 0.008 & 52.564 $\pm$ 2.215 & 24.758 $\pm$ 2.241 & 1.294 $\pm$ 0.008 & 47.758 $\pm$ 2.215 & 24.758 $\pm$ 2.241 \\
57513 & 1.404 $\pm$ 0.017 & 57.128 $\pm$ 3.975 & 25.354 $\pm$ 3.431 & 1.371 $\pm$ 0.017 & 52.318 $\pm$ 3.975 & 25.354 $\pm$ 3.431 \\
57514 & 1.293 $\pm$ 0.007 & 52.293 $\pm$ 2.053 & 24.675 $\pm$ 2.712 & 1.261 $\pm$ 0.007 & 47.478 $\pm$ 2.053 & 24.675 $\pm$ 2.712 \\
57517 & 1.590 $\pm$ 0.021 & 50.391 $\pm$ 3.161 & 22.448 $\pm$ 3.920 & 1.557 $\pm$ 0.021 & 45.563 $\pm$ 3.161 & 22.448 $\pm$ 3.920 \\
57518 & 1.637 $\pm$ 0.012 & 52.237 $\pm$ 2.949 & 26.934 $\pm$ 3.109 & 1.604 $\pm$ 0.012 & 47.404 $\pm$ 2.949 & 26.934 $\pm$ 3.109 \\
57519 & 1.435 $\pm$ 0.012 & 53.306 $\pm$ 3.161 & 25.179 $\pm$ 2.966 & 1.402 $\pm$ 0.012 & 48.468 $\pm$ 3.161 & 25.179 $\pm$ 2.966 \\
57749 & 2.022 $\pm$ 0.039 & 57.202 $\pm$ 5.506 & 32.829 $\pm$ 5.561 & 1.955 $\pm$ 0.039 & 51.308 $\pm$ 5.506 & 32.829 $\pm$ 5.561 \\
57780 & 1.277 $\pm$ 0.016 & 63.403 $\pm$ 2.048 & 33.098 $\pm$ 2.481 & 1.206 $\pm$ 0.016 & 57.367 $\pm$ 2.048 & 33.098 $\pm$ 2.481 \\
57781 & 1.191 $\pm$ 0.013 & 60.189 $\pm$ 2.548 & 26.051 $\pm$ 2.620 & 1.119 $\pm$ 0.013 & 54.148 $\pm$ 2.548 & 26.051 $\pm$ 2.620 \\
57783 & 1.254 $\pm$ 0.017 & 60.362 $\pm$ 3.633 & 28.023 $\pm$ 3.761 & 1.182 $\pm$ 0.017 & 54.312 $\pm$ 3.633 & 28.023 $\pm$ 3.761 \\
57785 & 1.263 $\pm$ 0.019 & 61.062 $\pm$ 2.936 & 31.043 $\pm$ 3.437 & 1.191 $\pm$ 0.019 & 55.003 $\pm$ 2.936 & 31.043 $\pm$ 3.437 \\
57809 & 1.788 $\pm$ 0.009 & 59.592 $\pm$ 1.923 & 28.932 $\pm$ 2.296 & 1.713 $\pm$ 0.009 & 53.422 $\pm$ 1.923 & 28.932 $\pm$ 2.296 \\
57813 & 1.451 $\pm$ 0.015 & 58.190 $\pm$ 2.898 & 28.914 $\pm$ 2.962 & 1.375 $\pm$ 0.015 & 52.002 $\pm$ 2.898 & 28.914 $\pm$ 2.962 \\
57821 & 1.564 $\pm$ 0.009 & 57.145 $\pm$ 2.691 & 29.248 $\pm$ 2.594 & 1.486 $\pm$ 0.009 & 50.920 $\pm$ 2.691 & 29.248 $\pm$ 2.594 \\
57822 & 1.578 $\pm$ 0.014 & 59.728 $\pm$ 2.100 & 28.108 $\pm$ 2.255 & 1.500 $\pm$ 0.014 & 53.498 $\pm$ 2.100 & 28.108 $\pm$ 2.255 \\
57824 & 1.535 $\pm$ 0.010 & 60.156 $\pm$ 2.543 & 30.317 $\pm$ 2.693 & 1.457 $\pm$ 0.010 & 53.917 $\pm$ 2.543 & 30.317 $\pm$ 2.693 \\
57825 & 1.488 $\pm$ 0.011 & 60.308 $\pm$ 4.056 & 33.506 $\pm$ 3.853 & 1.410 $\pm$ 0.011 & 54.064 $\pm$ 4.056 & 33.506 $\pm$ 3.853 \\
57826 & 1.478 $\pm$ 0.013 & 62.610 $\pm$ 3.307 & 31.104 $\pm$ 3.141 & 1.400 $\pm$ 0.013 & 56.362 $\pm$ 3.307 & 31.104 $\pm$ 3.141 \\
57841 & 1.405 $\pm$ 0.008 & 61.658 $\pm$ 3.117 & 28.057 $\pm$ 3.104 & 1.325 $\pm$ 0.008 & 55.341 $\pm$ 3.117 & 28.057 $\pm$ 3.104 \\
57842 & 1.419 $\pm$ 0.007 & 58.359 $\pm$ 1.960 & 28.870 $\pm$ 2.112 & 1.338 $\pm$ 0.007 & 52.038 $\pm$ 1.960 & 28.870 $\pm$ 2.112 \\
57871 & 1.495 $\pm$ 0.010 & 56.370 $\pm$ 3.341 & 26.440 $\pm$ 3.939 & 1.410 $\pm$ 0.010 & 49.915 $\pm$ 3.341 & 26.440 $\pm$ 3.939 \\
57873 & 1.390 $\pm$ 0.011 & 58.156 $\pm$ 3.367 & 30.239 $\pm$ 4.028 & 1.305 $\pm$ 0.011 & 51.692 $\pm$ 3.367 & 30.239 $\pm$ 4.028 \\
57874 & 1.336 $\pm$ 0.017 & 59.956 $\pm$ 3.742 & 29.826 $\pm$ 3.863 & 1.252 $\pm$ 0.017 & 53.487 $\pm$ 3.742 & 29.826 $\pm$ 3.863 \\
57875 & 1.337 $\pm$ 0.012 & 57.368 $\pm$ 2.063 & 24.941 $\pm$ 2.122 & 1.252 $\pm$ 0.012 & 50.895 $\pm$ 2.063 & 24.941 $\pm$ 2.122 \\
57887 & 1.281 $\pm$ 0.016 & 59.281 $\pm$ 6.253 & 34.461 $\pm$ 7.249 & 1.194 $\pm$ 0.016 & 52.753 $\pm$ 6.253 & 34.461 $\pm$ 7.249 \\
57888 & 1.232 $\pm$ 0.015 & 61.412 $\pm$ 2.618 & 31.999 $\pm$ 2.790 & 1.145 $\pm$ 0.015 & 54.879 $\pm$ 2.618 & 31.999 $\pm$ 2.790 \\
57893 & 1.284 $\pm$ 0.029 & 60.877 $\pm$ 4.253 & 33.984 $\pm$ 5.060 & 1.196 $\pm$ 0.029 & 54.321 $\pm$ 4.253 & 33.984 $\pm$ 5.060 \\
57894 & 1.281 $\pm$ 0.022 & 58.050 $\pm$ 3.102 & 27.793 $\pm$ 2.918 & 1.193 $\pm$ 0.022 & 51.489 $\pm$ 3.102 & 27.793 $\pm$ 2.918 \\
57932 & 1.528 $\pm$ 0.008 & 60.456 $\pm$ 3.490 & 28.515 $\pm$ 3.852 & 1.435 $\pm$ 0.008 & 53.721 $\pm$ 3.490 & 28.515 $\pm$ 3.852 \\
57934 & 1.331 $\pm$ 0.008 & 59.839 $\pm$ 3.364 & 28.711 $\pm$ 3.684 & 1.238 $\pm$ 0.008 & 53.095 $\pm$ 3.364 & 28.711 $\pm$ 3.684 \\
\end{tabular}
\end{table}

